The Arecibo Pisces-Perseus Supercluster Survey I: Harvesting ALFALFA

We report a multi-objective campaign of targeted 21 cm HI line observations of sources selected from the Arecibo Legacy Fast ALFA (Arecibo L-band Feed Array) survey (ALFALFA) and galaxies identified by their morphological and photometric properties in the Sloan Digital Sky Survey (SDSS). The aims of this program have been (1) to confirm the reality of some ALFALFA sources whose enigmatic nature suggest additional multiwavelength observations; (2) to probe the low signal-to-noise ratio regime, below the ALFALFA reliability limit; and (3) to explore the feasibility of using optical morphology, color and surface brightness to identify gas-rich objects in the region of the Pisces-Perseus Supercluster (PPS) whose HI fluxes are below the ALFALFA sensitivity limit at that distance. As expected, the reliability of ALFALFA detections depends strongly on the signal-to-noise ratio of the HI line signal and its coincidence with a probable stellar counterpart identified by its optical properties, suggestive of on-going star formation. The identification of low mass, star forming populations enables targeted HI line observations to detect galaxies with HI line fluxes below the ALFALFA sensitivity limits in fixed local volumes (D < 100 Mpc). The method explored here serves as the basis for extending the sample of gas-bearing objects as part of the on-going Arecibo Pisces-Perseus Supercluster Survey (APPSS).

==> Table02MR.txt <==
Title: The Arecibo Pisces-Perseus Supercluster Survey: I. Harvesting ALFALFA
Authors: O?Donoghue A.A., Haynes M.P., Koopmann R.A., Jones M.G., Giovanelli R., 
Balonek T.J., Craig D. C., Hallenbeck G., Hoffman G.L., Kornreich D.A.,
Leisman L., Miller J.R.
Table: Table 2: Properties of LBW Detections
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label   Explanations
--------------------------------------------------------------------------------
   1-  6 I6     ---         AGCNr   Entry number in catalog
   8- 17 F10.6  deg         HIRAd   HI centroid degree of Right Ascension (J2000)
  19- 27 F9.6   deg         HIDEd   HI centroid degree of Declination (J2000)
  29- 44 A16    ---         Source  Source category of target
  46- 60 F15.6  km/s        Vhelio  Heliocentric velocity of the HI profile midpoint
  62- 75 F14.7  km/s        W50     Observed velocity width at 50% peak on either side
  77- 88 F12.8  J.km/s      HIflux  HI line flux density	
  90- 95 F6.2   Mpc         Dis     Adopted distance
  97-103 F7.4   [solMass]   LogMHI  log HI mass
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label   Explanations
--------------------------------------------------------------------------------
   1-  6 I6     ---         AGCNr   Entry number in catalog
   8- 17 F10.6  deg         HIRAd   HI centroid degree of Right Ascension (J2000)
  19- 27 F9.6   deg         HIDed   HI centroid degree of Declination (J2000)
  29- 44 A16    ---         Source  Source category of target
  46- 61 A16    km/s        Vhelio  Heliocentric velocity of the HI profile midpoint
  63- 77 A15    km/s        W50     Observed velocity width at 50% peak on either side
  79- 93 A15    Jy.km/s     HIflux  HI line flux density
  95-100 F6.2   Mpc         Dis     Adopted distance
 102-108 F7.4   [solMass]   LogMHI  log HI mass
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
103567   0.277917 32.378330 ALFALFA high SNR 542.6 +/- 0.2    32.4 +/- 0.5    1.27 +/- 0.016    8.81  7.3700 
101808   1.371667 20.226670 ALFALFA high SNR 1951.6 +/- 1     59.1 +/- 2.3    0.67 +/- 0.022   27.60  8.0800 
103722   3.691667 10.813060 ALFALFA high SNR 234.8 +/- 0.1    22.6 +/- 0.2    1.48 +/- 0.014    4.11  6.7700 
101692  13.167080 32.216110 ALFALFA high SNR 4900.6 +/- 1.7   106 +/- 2.5     1.58 +/- 0.05    68.34  9.2400 
104558  14.155000 35.769170 ALFALFA high SNR 2699.3 +/- 0.1   74.9 +/- 4.3    0.49 +/- 0.037   37.01  8.2000 
112350  16.168340 32.330280 ALFALFA high SNR 4727.5 +/- 1     51.6 +/- 2.3    0.57 +/- 0.022   65.61  8.7600 
115327  16.168750 34.173060 ALFALFA high SNR 10635.5 +/- 11.6 62.5 +/- 16.4   0.46 +/- 0.039  147.75  9.3700 
114843  19.798750 11.121110 ALFALFA high SNR 620.7 +/- 0.2    39.6 +/- 0.5    1.72 +/- 0.018    8.68  7.4900 
110816  19.817920 34.858060 ALFALFA high SNR 4862.1 +/- 6.7   189.3 +/- 9.4   1.39 +/- 0.046   67.36  9.1700 
114806  19.886670  8.114722 ALFALFA high SNR 5474.3 +/- 2.3   125.9 +/- 3.2   0.59 +/- 0.039   76.29  8.9100 
112545  20.560420 31.254720 ALFALFA high SNR 4916.4 +/- 4.9   49.1 +/- 6.9    0.39 +/- 0.023   68.08  8.6300 
114563  20.836670 33.345280 ALFALFA high SNR 4922.1 +/- 5     60.7 +/- 7.1    0.8 +/- 0.04     68.62  8.9500 
115591  20.852500 34.734440 ALFALFA high SNR 5163.8 +/- 0.1   81.8 +/- 4.9    0.37 +/- 0.041   68.58  8.6100 
   937  20.906250 32.629170 ALFALFA high SNR 4744.8 +/- 4.2   137.6 +/- 6     1.06 +/- 0.059   70.64  9.1000 
113921  21.203330 31.311110 ALFALFA high SNR 2324.9 +/- 1.5   71 +/- 3.7      0.66 +/- 0.029   31.43  8.1900 
115465  22.406250 33.793330 ALFALFA high SNR 6603.1 +/- 1.1   105 +/- 1.6     2.26 +/- 0.051   90.38  9.6400 
110370  22.424170 32.810000 ALFALFA high SNR 4707.3 +/- 0.1   154.9 +/- 2.8   1.29 +/- 0.06    64.93  9.1100 
115475  23.430420 34.810560 ALFALFA high SNR 4248.2 +/- 2.9   81.5 +/- 4.1    0.65 +/- 0.046   58.22  8.7200 
114710  24.003330 34.186670 ALFALFA high SNR 4209.3 +/- 2     110.3 +/- 2.8   1.63 +/- 0.07    57.62  9.1100 
115599  24.651250 35.313330 ALFALFA high SNR 5661 +/- 0.1     24.4 +/- 1.1    0.49 +/- 0.018   78.87  8.8600 
115312  25.134580 19.146670 ALFALFA high SNR 2709.2 +/- 0.7   26.9 +/- 1.7    0.3 +/- 0.016    36.54  7.9800 
114676  26.449170 16.377780 ALFALFA high SNR 724.4 +/- 0.2    32.3 +/- 0.4    1.32 +/- 0.016    9.99  7.4900 
123352  42.163330 23.274450 ALFALFA high SNR 468.6 +/- 0.2    24.9 +/- 0.6    0.67 +/- 0.013    6.67  6.8500 
124772  44.697500 35.485000 ALFALFA high SNR 4903 +/- 2.9     105.5 +/- 4     0.34 +/- 0.04    67.14  8.5600 
132121  46.683750  5.335556 ALFALFA high SNR 678.3 +/- 0.2    42.9 +/- 0.4    2.11 +/- 0.019    9.08  7.6100 
311300 328.477500 34.073610 ALFALFA high SNR 4687.8 +/- 3     123.6 +/- 4.2   0.96 +/- 0.039   69.57  9.0400 
322279 330.820000 17.795560 ALFALFA high SNR 1271.1 +/- 0.3   35.7 +/- 0.7    1 +/- 0.018      20.53  8.0000 
322641 331.397900 33.964720 ALFALFA high SNR 4766.5 +/- 0.1   175.3 +/- 6.8   0.73 +/- 0.043   70.39  8.9300 
322639 337.261300 35.530560 ALFALFA high SNR 5863.4 +/- 0.1   46.4 +/- 1.8    0.85 +/- 0.029   85.21  9.1600 
320607 337.440400 16.849450 ALFALFA high SNR 2844.6 +/- 2.7   73.6 +/- 3.8    0.59 +/- 0.032   42.61  8.4000 
320272 339.170000 33.948330 ALFALFA high SNR 6066.6 +/- 2.6   117.4 +/- 3.7   0.98 +/- 0.057   91.51  9.2900 
322586 340.407000 34.821670 ALFALFA high SNR 9786.3 +/- 1     44.8 +/- 2.3    0.54 +/- 0.024  135.17  9.3700 
322640 340.627900 35.638060 ALFALFA high SNR 5088.7 +/- 0.1   91.5 +/- 4      0.36 +/- 0.053   74.01  8.6700 
321148 342.801200 12.779720 ALFALFA high SNR 2557.3 +/- 0.9   56.4 +/- 2.2    0.69 +/- 0.024   37.82  8.3700 
321492 343.347500 29.014170 ALFALFA high SNR 3091.7 +/- 28.2  124.6 +/- 39.8  0.18 +/- 0.038   45.53  7.9400 
321461 343.665400 32.307500 ALFALFA high SNR 6638.5 +/- 0.1   161.5 +/- 3.7   2.06 +/- 0.064   88.64  9.5800 
335263 346.108400 34.740830 ALFALFA high SNR 6065.3 +/- 0.1   47.2 +/- 1.2    1.1 +/- 0.024    87.36  9.3000 
334623 346.143700 17.305000 ALFALFA high SNR 1764.4 +/- 5.1   139.9 +/- 7.3   0.34 +/- 0.038   26.27  7.7400 
334624 346.283800 17.237500 ALFALFA high SNR 1704.5 +/- 2.6   29.8 +/- 3.6    0.43 +/- 0.021   25.40  7.8200 
335264 355.941300 35.959170 ALFALFA high SNR 5054.6 +/- 2.9   50.2 +/- 4.1    0.54 +/- 0.042   72.07  8.8200 
334581 356.277900 22.089720 ALFALFA high SNR 5288 +/- 3.7     149.1 +/- 5.3   0.97 +/- 0.059   75.30  9.1100 
332123 358.580800 10.946670 ALFALFA high SNR 942.7 +/- 0.3    25.9 +/- 0.7    0.62 +/- 0.015   13.74  7.4400 
332073 359.069200 29.388610 ALFALFA high SNR 9062.2 +/- 5.5   245.8 +/- 7.8   1.27 +/- 0.053  124.66  9.6700 
102983   8.406667 28.739170 High SNR no OC   3642.6 +/- 4     130.1 +/- 5.6   0.8 +/- 0.049    50.65  8.6900 
102879  12.350420 31.906110 High SNR no OC   4503.4 +/- 0.6   41.4 +/- 1.5    0.74 +/- 0.023   65.84  8.8800 
102885  14.200830 30.475830 High SNR no OC   6749.7 +/- 1.1   43.9 +/- 2.6    0.68 +/- 0.035   92.04  9.1300 
113996  15.263750 30.690000 High SNR no OC   4685.5 +/- 0.9   37.9 +/- 2.2    0.57 +/- 0.029   69.50  8.8100 
113841  17.132080 24.669170 High SNR no OC   6593.1 +/- 3.6   150.6 +/- 5.1   0.67 +/- 0.047   89.76  9.1100 
114121  26.647500 14.686390 High SNR no OC   7478 +/- 2.7     37 +/- 3.8      0.51 +/- 0.035  102.71  9.1000 
749163  29.344170 14.809440 High SNR no OC   7587.5 +/- 0.9   54.7 +/- 2.1    0.71 +/- 0.024  104.43  9.2600 
112474  30.180420 28.182780 High SNR no OC   5323.8 +/- 0.4   73 +/- 0.9      3 +/- 0.031      73.61  9.5800 
122180  30.760830 27.240280 High SNR no OC   4785.9 +/- 3.6   147.9 +/- 8.9   0.81 +/- 0.042   65.70  8.9200 
123216  31.177920 28.805830 High SNR no OC   5105.5 +/- 0.9   40.2 +/- 2.1    0.35 +/- 0.016   70.37  8.6100 
123103  32.940410 31.195000 High SNR no OC   4818.4 +/- 3.5   86.6 +/- 5      0.89 +/- 0.038   66.09  8.9600 
122913  34.077080 25.438330 High SNR no OC   9763.5 +/- 3.5   82.4 +/- 5      0.62 +/- 0.039  135.91  9.4300 
123104  34.352500 31.990000 High SNR no OC   6075.4 +/- 1.1   84.3 +/- 1.6    1.15 +/- 0.052   84.66  9.2900 
123220  34.377080 29.493330 High SNR no OC   5263.8 +/- 0.3   68.5 +/- 0.6    3.91 +/- 0.03    72.61  9.6900 
749170  34.450000 14.432500 High SNR no OC   3905.5 +/- 0.2   50.7 +/- 0.4    3.37 +/- 0.022   53.18  9.3500 
123105  36.406250 31.647500 High SNR no OC   5133 +/- 5.8     269.8 +/- 8.2   0.76 +/- 0.064   70.60  8.9500 
131373  45.056250 25.053330 High SNR no OC   11298.9 +/- 1.7  83.6 +/- 2.4    0.51 +/- 0.038  158.55  9.4800 
131374  45.110830 24.219720 High SNR no OC   9920.1 +/- 10.6  160.7 +/- 15.1  1.12 +/- 0.048  138.86  9.7100 
131375  45.647080 24.835560 High SNR no OC   3255.9 +/- 0.3   47.3 +/- 0.4    1.27 +/- 0.014   43.69  8.7600 
749022 328.280000 15.358060 High SNR no OC   8854.9 +/- 1     55 +/- 2.3      0.8 +/- 0.029   121.57  9.4500 
322050 333.275800  1.286389 High SNR no OC   1808.2 +/- 27.3  330.3 +/- 38.7  4.07 +/- 0.064   27.47  8.8600 
321456 335.978300 30.941390 High SNR no OC   6699.5 +/- 0.7   84.2 +/- 1.7    1.92 +/- 0.034   90.98  9.5700 
749041 339.161700 14.349170 High SNR no OC   10912.3 +/- 2.8  89.2 +/- 7.5    0.8 +/- 0.055   150.72  9.6300 
321345 339.927500 24.344440 High SNR no OC   7481.1 +/- 2     85.3 +/- 4.8    0.32 +/- 0.016  101.89  8.8900 
333316 345.010000 25.565560 High SNR no OC   7323.2 +/- 4.5   78.4 +/- 6.4    0.6 +/- 0.036    99.62  9.1500 
749072 345.345800 15.925280 High SNR no OC   2253.5 +/- 2.2   271.9 +/- 3.2   3.19 +/- 0.057   33.28  8.9200 
749094 348.297900 14.033330 High SNR no OC   4703.1 +/- 26.8  91.5 +/- 37.9   0.22 +/- 0.033   66.17  8.3600 
333633 349.438700 27.872220 High SNR no OC   7134.7 +/- 14.7  90.8 +/- 20.8   0.25 +/- 0.032   96.99  8.7400 
749108 350.859600 14.058610 High SNR no OC   12363.2 +/- 4.2  224.1 +/- 5.9   0.45 +/- 0.056  171.39  9.4900 
333638 358.617900 29.060830 High SNR no OC   6878.1 +/- 4.7   94.5 +/- 6.7    0.59 +/- 0.061   93.93  9.0900 
110158  18.790830 33.790280 prior            4429.5 +/- 3.7   177.3 +/- 5.2   0.83 +/- 0.055   43.50  8.5700 
115416  19.939170 34.132770 prior            3905.5 +/- 3.4   126 +/- 4.8     0.58 +/- 0.043   68.69  8.8100 
115573  21.025420 34.012500 prior            6762.6 +/- 7     158.7 +/- 10    0.85 +/- 0.049   92.60  9.2400 
110419  23.589170 32.640560 prior            5016.6 +/- 1.9   250.5 +/- 2.7   0.81 +/- 0.051   69.38  8.9600 
310219 328.769600 30.583890 prior            7045.5 +/- 0.1   243.5 +/- 14.8  0.67 +/- 0.058   96.06  9.1600 
321245 338.961300 34.158610 prior            6381 +/- 1.6     61 +/- 3.7      0.53 +/- 0.028   91.52  9.0200 
322142 340.438300 22.364450 prior            7669.1 +/- 6.4   85.8 +/- 9      0.6 +/- 0.039   104.52  9.1900 
331756 346.117500 27.357500 prior            7692.7 +/- 5.9   63.4 +/- 8.3    0.47 +/- 0.029  102.47  9.0700 
330714 354.774600 26.580280 prior            7956.2 +/- 4.7   133.5 +/- 6.6   0.82 +/- 0.042  127.07  9.4900 
100188   5.390000 22.593060 marginal prior   6561.5 +/- 7.4   325.7 +/- 10.5  0.51 +/- 0.06    88.87  8.9800 
100196   5.556250 22.482780 marginal prior   5910.2 +/- 1.9   57.6 +/- 4.8    0.34 +/- 0.024   79.59  8.7100 
111963  20.621250 34.040000 marginal prior   4913.3 +/- 3     228.4 +/- 4.3   0.74 +/- 0.054   68.05  8.9100 
113279  24.685420 15.058610 marginal prior   8542.8 +/- 13.5  339.8 +/- 19.1  0.69 +/- 0.042  117.81  9.3500 
111952  30.454170 24.152780 marginal prior   4948.4 +/- 0.1   218.6 +/- 209.8 0.47 +/- 0.048   68.12  8.7100 
110751  30.618330 22.318340 marginal prior   4818.3 +/- 0.1   127.2 +/- 7.4   0.51 +/- 0.035   66.24  8.7200 
321521 338.334600 23.066670 marginal prior   7611.4 +/- 2.6   97 +/- 3.6      0.5 +/- 0.047   103.73  9.1000 
330001 345.635400 22.540280 marginal prior   6233 +/- 7.2     344.4 +/- 10.1  0.55 +/- 0.064   89.63  9.0200 
 12449 348.721300 23.282780 marginal prior   7922.3 +/- 7.3   444.5 +/- 10.3  1.01 +/- 0.07   108.11  9.4400 
 12591 351.341200 28.494170 marginal prior   6901.5 +/- 12.4  1012.1 +/- 17.5 2.12 +/- 0.118   93.69  9.6400 
330635 354.527900  7.996111 marginal prior   6184.9 +/- 5.1   224 +/- 7.2     0.69 +/- 0.047   87.95  9.1000 
331287 355.572100 28.273060 marginal prior   8742.2 +/- 9.7   236 +/- 13.6    0.8 +/- 0.039   127.07  9.4800 
102946   0.055417 29.676950 low SNR OC no z  7021.6 +/- 2.4   91.6 +/- 5.8    0.61 +/- 0.034   95.53  9.1200 
102597   0.682917 26.896940 low SNR OC no z  7801.7 +/- 0.1   316.3 +/- 20.7  1.2 +/- 0.061   106.60  9.5100 
100013   0.841250 30.781670 low SNR OC no z  5086.3 +/- 2.1   206.6 +/- 2.9   0.78 +/- 0.049   72.05  8.9800 
748969   1.422083 14.474170 low SNR OC no z  6180.5 +/- 3.3   74.3 +/- 4.7    0.39 +/- 0.04    87.56  8.8500 
102556   1.535833 26.111940 low SNR OC no z  7274.8 +/- 0.1   266.9 +/- 5.7   0.78 +/- 0.056   99.06  9.2600 
102949   1.764167 28.869720 low SNR OC no z  6950.9 +/- 0.1   161.1 +/- 25.5  0.71 +/- 0.065   94.52  9.1800 
102601   2.253750 27.784450 low SNR OC no z  7622.4 +/- 4.7   112.1 +/- 6.7   0.73 +/- 0.049  104.10  9.2700 
748970   2.586250 14.218060 low SNR OC no z  8155.8 +/- 9.8   161.3 +/- 13.9  0.45 +/- 0.041  111.44  9.1200 
102950   2.803750 28.292500 low SNR OC no z  7501 +/- 0.1     96 +/- 5.9      0.45 +/- 0.047  102.40  9.0500 
102840   2.825834 29.976110 low SNR OC no z  4710 +/- 4.3     95.4 +/- 6.1    0.53 +/- 0.033   66.45  8.7400 
102951   3.185833 27.970840 low SNR OC no z  7507.7 +/- 5.7   156.1 +/- 8     0.46 +/- 0.043  102.48  9.0600 
102631   3.306667 24.820560 low SNR OC no z  11569.3 +/- 3.3  199.2 +/- 4.7   1.14 +/- 0.066  160.42  9.8400 
102952   3.331250 29.348610 low SNR OC no z  6996.2 +/- 0.1   92.9 +/- 2.9    0.37 +/- 0.03    95.23  8.9000 
102603   3.537083 26.592780 low SNR OC no z  4439.3 +/- 3.6   119.3 +/- 5.1   0.54 +/- 0.036   62.48  8.7000 
102846   4.452084 30.615280 low SNR OC no z  6663.4 +/- 3.3   135.5 +/- 8.5   0.73 +/- 0.038   90.54  9.1500 
102953   4.761667 29.056110 low SNR OC no z  7607.2 +/- 2.6   107.9 +/- 3.7   0.58 +/- 0.053  103.98  9.1700 
103495   4.790833 22.926110 low SNR OC no z  6185.8 +/- 2.7   119 +/- 3.9     0.4 +/- 0.034    87.53  8.8600 
102847   4.970833 29.843890 low SNR OC no z  7378.8 +/- 4.5   148.4 +/- 10.9  0.61 +/- 0.039  100.74  9.1600 
103496   4.987917 23.076110 low SNR OC no z  5488.7 +/- 0     106.9 +/- 8.9   0.53 +/- 0.035   77.44  8.8800 
102954   5.185000 29.783610 low SNR OC no z  7069.6 +/- 0.9   32.5 +/- 2.2    0.3 +/- 0.018    96.32  8.8200 
102955   5.303750 29.526110 low SNR OC no z  4806.3 +/- 3.4   115.4 +/- 9     0.38 +/- 0.024   67.61  8.6100 
103497   6.141250 23.622780 low SNR OC no z  3145 +/- 11.2    95.7 +/- 15.9   0.43 +/- 0.049   43.84  8.2900 
102956   6.392917 29.526670 low SNR OC no z  5314.7 +/- 5.8   111.5 +/- 8.2   0.43 +/- 0.033   74.87  8.7500 
102288   6.656250 26.816670 low SNR OC no z  6947 +/- 2.2     145.5 +/- 3.2   0.58 +/- 0.043   94.53  9.0900 
103374   6.778333 23.060560 low SNR OC no z  6637.2 +/- 0.9   34.5 +/- 2.2    0.31 +/- 0.018   90.00  8.7700 
102710   9.262917 25.648330 low SNR OC no z  7104.4 +/- 7.7   181.9 +/- 17.5  0.61 +/- 0.044   96.81  9.1300 
102853   9.416667 31.074720 low SNR OC no z  5856.2 +/- 4.4   113.8 +/- 11.4  0.43 +/- 0.036   82.55  8.8400 
102264  10.225420 26.957500 low SNR OC no z  7175.2 +/- 3     94 +/- 4.3      0.72 +/- 0.047   97.89  9.2100 
103425  10.372500 22.041950 low SNR OC no z  812 +/- 0.8      40.8 +/- 1.8    0.46 +/- 0.018   11.71  7.1700 
102964  10.448330 28.823610 low SNR OC no z  5086.7 +/- 2.8   154.9 +/- 4     1.04 +/- 0.04    71.23  9.1000 
102855  11.017920 30.357500 low SNR OC no z  4953.7 +/- 4.5   96.5 +/- 6.4    0.38 +/- 0.034   69.27  8.6300 
102270  11.219170 27.347220 low SNR OC no z  5255.5 +/- 2.6   107 +/- 3.7     0.57 +/- 0.033   73.62  8.8600 
748977  11.277500 15.989720 low SNR OC no z  5323.4 +/- 3.8   120.5 +/- 9.4   0.34 +/- 0.023   74.55  8.6500 
102965  11.324170 27.972220 low SNR OC no z  5180.8 +/- 3.2   118.6 +/- 4.5   0.45 +/- 0.035   72.53  8.7500 
103344  11.565420 23.077500 low SNR OC no z  7474 +/- 2.3     110.3 +/- 3.3   0.71 +/- 0.05   102.11  9.2400 
102291  11.834580 27.466390 low SNR OC no z  5084.6 +/- 0.1   146.1 +/- 15.5  0.4 +/- 0.041    71.09  8.6800 
102966  11.835420 29.879720 low SNR OC no z  5000.3 +/- 3.1   92 +/- 4.4      0.37 +/- 0.031   69.88  8.6300 
102857  12.100830 31.574170 low SNR OC no z  5075.4 +/- 3.5   52.1 +/- 4.9    0.3 +/- 0.023    70.97  8.5500 
103503  12.249580 23.422780 low SNR OC no z  2136.6 +/- 1     55 +/- 2.5      0.56 +/- 0.021   29.36  8.0600 
102292  12.255830 27.755560 low SNR OC no z  7024.7 +/- 1.1   37 +/- 2.5      0.3 +/- 0.018    95.82  8.8100 
103504  12.332920 22.988890 low SNR OC no z  7185.6 +/- 1.9   75.4 +/- 2.6    0.43 +/- 0.028   98.00  8.9900 
102968  12.365830 28.355280 low SNR OC no z  5007.1 +/- 0     56.7 +/- 3.9    0.4 +/- 0.024    69.94  8.6600 
102969  12.395000 28.739170 low SNR OC no z  4455.6 +/- 5.3   91.8 +/- 7.5    0.39 +/- 0.033   61.95  8.5500 
103505  12.694170 22.360000 low SNR OC no z  7304.8 +/- 10.2  134.4 +/- 14.4  0.49 +/- 0.041   99.70  9.0600 
748978  13.326250 14.961950 low SNR OC no z  2252.4 +/- 0.8   36.7 +/- 1.9    0.39 +/- 0.018   30.86  7.9400 
103506  13.514170 22.303330 low SNR OC no z  7475.1 +/- 15.5  208.8 +/- 21.9  0.47 +/- 0.049  102.17  9.0600 
103507  13.879170 23.234450 low SNR OC no z  5153 +/- 0.1     103.9 +/- 1.9   0.36 +/- 0.027   71.94  8.6400 
102972  13.889580 29.744720 low SNR OC no z  5094.2 +/- 5.9   228.1 +/- 8.4   0.6 +/- 0.053    71.10  8.8500 
102973  13.994170 29.004440 low SNR OC no z  4858.9 +/- 5.5   46.5 +/- 7.7    0.4 +/- 0.033    67.66  8.6400 
102859  14.826250 30.592500 low SNR OC no z  4687.4 +/- 2.1   67.4 +/- 5      0.4 +/- 0.026    65.12  8.6000 
113777  15.730830 27.325830 low SNR OC no z  4694.6 +/- 2.3   84.8 +/- 3.3    0.44 +/- 0.03    65.15  8.6400 
114828  17.595420  8.038889 low SNR OC no z  6604.9 +/- 17.9  497.3 +/- 25.4  0.92 +/- 0.088   89.75  9.2400 
113978  18.178750 31.514720 low SNR OC no z  5017.3 +/- 4     158 +/- 5.7     0.55 +/- 0.041   69.70  8.8000 
113786  19.556670 27.156670 low SNR OC no z  3473.7 +/- 3.7   69.7 +/- 5.2    0.37 +/- 0.027   47.41  8.2900 
114077  19.931670 29.731110 low SNR OC no z  4843.5 +/- 2.2   79.6 +/- 3      0.52 +/- 0.032   67.05  8.7400 
748983  22.090000 14.160560 low SNR OC no z  7163.6 +/- 9.6   137.6 +/- 13.6  0.41 +/- 0.056   97.97  8.9700 
114078  22.213750 29.271940 low SNR OC no z  7422.7 +/- 3.4   167.1 +/- 4.8   0.64 +/- 0.045  101.94  9.2000 
113985  22.650830 32.149720 low SNR OC no z  6395.1 +/- 4.5   148.8 +/- 6.4   0.77 +/- 0.042   87.37  9.1400 
748989  24.110000 14.046670 low SNR OC no z  6976.6 +/- 7.9   122.7 +/- 11.2  0.6 +/- 0.041    95.40  9.1100 
114082  25.245830 30.077780 low SNR OC no z  4278.9 +/- 2.5   58.2 +/- 3.5    0.33 +/- 0.023   58.55  8.4300 
748990  25.725000 14.867780 low SNR OC no z  2991.4 +/- 3.4   60.3 +/- 4.8    0.31 +/- 0.024   40.48  8.0800 
113863  25.908330 26.004440 low SNR OC no z  3898.1 +/- 2.8   66.6 +/- 3.9    0.33 +/- 0.025   53.09  8.3400 
114123  26.631670 28.930280 low SNR OC no z  3964.7 +/- 4.4   134.3 +/- 6.2   0.67 +/- 0.035   53.98  8.6600 
114820  27.188750  9.880556 low SNR OC no z  5666.3 +/- 2.3   119 +/- 3.2     0.67 +/- 0.034   78.84  8.9900 
115320  27.209580 22.113610 low SNR OC no z  2955.1 +/- 1.8   59.5 +/- 4.6    0.37 +/- 0.024   39.82  8.1400 
114650  27.856250 23.855000 low SNR OC no z  8133.1 +/- 2.1   257.4 +/- 3     1.01 +/- 0.058  112.25  9.4800 
113305  28.462500 26.263060 low SNR OC no z  2813.1 +/- 3.8   66.4 +/- 5.4    0.54 +/- 0.024   37.78  8.2600 
748992  29.182080 14.904720 low SNR OC no z  6140.3 +/- 9.5   119.7 +/- 13.4  0.31 +/- 0.035   85.69  8.7300 
113993  29.360000 30.870830 low SNR OC no z  4804.4 +/- 3.9   164.1 +/- 5.6   0.44 +/- 0.041   66.01  8.6600 
115323  29.407500 20.273330 low SNR OC no z  2304.4 +/- 1.4   53.5 +/- 3.6    0.42 +/- 0.024   30.85  7.9700 
113868  29.662500 25.124170 low SNR OC no z  3085.5 +/- 11.2  390.7 +/- 27.8  0.85 +/- 0.055   41.50  8.5400 
114654  29.989170 22.861940 low SNR OC no z  8222.4 +/- 0.1   48.3 +/- 4.3    0.33 +/- 0.026  113.62  9.0000 
123069  30.643750 31.265830 low SNR OC no z  4724.8 +/- 2.3   62.9 +/- 5.9    0.21 +/- 0.016   64.79  8.3200 
123070  30.810420 31.421110 low SNR OC no z  4756.3 +/- 5.5   129.6 +/- 7.8   0.39 +/- 0.039   65.26  8.5900 
122926  30.926670 25.270280 low SNR OC no z  4781.9 +/- 3.3   81.4 +/- 4.6    0.43 +/- 0.03    65.65  8.6400 
124021  31.107500 22.169720 low SNR OC no z  4887.2 +/- 1.8   57.2 +/- 2.5    0.42 +/- 0.027   67.23  8.6500 
122818  31.263750 26.379720 low SNR OC no z  5219 +/- 10.1    160.7 +/- 14.3  0.64 +/- 0.042   72.05  8.8900 
122927  31.350830 25.286940 low SNR OC no z  2886.7 +/- 3.3   139.2 +/- 4.6   0.52 +/- 0.037   38.70  8.2600 
124022  31.450420 22.707220 low SNR OC no z  4971.5 +/- 0.1   170.7 +/- 7.5   0.67 +/- 0.045   68.44  8.8700 
123073  31.833330 31.949440 low SNR OC no z  5080.9 +/- 13.8  121.7 +/- 19.5  0.76 +/- 0.037   69.98  8.9400 
124023  32.110000 23.010830 low SNR OC no z  4835.2 +/- 0.1   116.9 +/- 5.2   0.36 +/- 0.036   66.44  8.5700 
122928  32.136670 25.158050 low SNR OC no z  8245.7 +/- 3.7   236.2 +/- 5.2   0.92 +/- 0.075  114.11  9.4500 
123182  32.419590 28.926110 low SNR OC no z  4982.5 +/- 1     32.8 +/- 2.3    0.3 +/- 0.018    68.52  8.5200 
122823  32.919170 25.959720 low SNR OC no z  4947.3 +/- 8.8   90.9 +/- 12.4   0.29 +/- 0.03    68.02  8.5000 
123075  32.978750 31.087780 low SNR OC no z  7117.5 +/- 6.1   172.5 +/- 8.6   0.53 +/- 0.092   98.16  9.0800 
123186  33.065000 28.406940 low SNR OC no z  5521.9 +/- 0.1   158.9 +/- 5.1   0.63 +/- 0.064   76.45  8.9400 
123077  33.381670 30.134170 low SNR OC no z  4610.2 +/- 2.6   149 +/- 3.7     0.74 +/- 0.038   63.05  8.8400 
749000  33.587080 14.098330 low SNR OC no z  8677.1 +/- 8.4   204.5 +/- 11.9  0.44 +/- 0.047  120.25  9.1800 
123080  33.752920 32.080560 low SNR OC no z  7713.4 +/- 26.3  132.2 +/- 37.2  0.52 +/- 0.042  106.75  9.1500 
123082  34.038330 32.159170 low SNR OC no z  7427.6 +/- 0.1   220.1 +/- 33.1  0.22 +/- 0.048  102.68  8.7400 
123239  34.210830 29.325560 low SNR OC no z  5248.9 +/- 0.1   49.4 +/- 4.7    0.29 +/- 0.024   72.39  8.5500 
123084  34.402920 31.101670 low SNR OC no z  3423.2 +/- 3.7   89.4 +/- 5.2    0.63 +/- 0.033   46.02  8.5000 
123085  34.495830 30.905830 low SNR OC no z  4855.8 +/- 13.4  132.3 +/- 19    0.56 +/- 0.037   66.60  8.7700 
123191  34.860420 29.708610 low SNR OC no z  1798 +/- 0.7     25.2 +/- 1.6    0.17 +/- 0.01    23.95  7.3600 
122933  34.967500 24.297220 low SNR OC no z  5164.3 +/- 0.1   68.2 +/- 4.6    0.45 +/- 0.028   71.17  8.7300 
123087  35.398750 31.573610 low SNR OC no z  5085.1 +/- 1.7   25.9 +/- 4.1    0.15 +/- 0.02    69.95  8.2400 
123088  35.819580 32.138060 low SNR OC no z  5261.5 +/- 5.1   108.8 +/- 7.3   0.37 +/- 0.033   72.54  8.6600 
123089  35.947080 30.312500 low SNR OC no z  5153.6 +/- 2.4   67.8 +/- 5.9    0.35 +/- 0.026   70.95  8.6200 
123090  36.485420 30.434170 low SNR OC no z  5174.9 +/- 2     118.8 +/- 2.8   0.37 +/- 0.035   71.25  8.6500 
124198  36.552920  9.422778 low SNR OC no z  8702.6 +/- 2.8   126.2 +/- 4     0.68 +/- 0.027  120.80  9.3700 
123092  36.650420 32.124720 low SNR OC no z  4465.4 +/- 3.3   118.2 +/- 4.7   0.43 +/- 0.037   60.84  8.5700 
122939  36.805000 23.960840 low SNR OC no z  1523.8 +/- 2.1   56 +/- 3        0.44 +/- 0.021   20.29  7.6300 
124030  36.875420 24.126390 low SNR OC no z  4725.5 +/- 5.1   53.3 +/- 7.1    0.57 +/- 0.035   64.72  8.7500 
124040  37.117090 22.231950 low SNR OC no z  4348.1 +/- 0.1   36.1 +/- 4.7    0.15 +/- 0.016   59.29  8.0900 
122941  37.142080 25.331110 low SNR OC no z  5871 +/- 1.9     78.8 +/- 2.7    0.55 +/- 0.036   81.56  8.9400 
124200  37.354170  8.384722 low SNR OC no z  7144.4 +/- 4.1   151.2 +/- 5.7   0.64 +/- 0.042   98.59  9.1700 
122833  37.651250 27.382500 low SNR OC no z  5635.9 +/- 0.1   140.7 +/- 4.9   0.67 +/- 0.048   78.06  8.9800 
123238  37.658750 25.735280 low SNR OC no z  5807 +/- 4.3     162.8 +/- 6.1   0.78 +/- 0.033   80.61  9.0800 
123196  37.673340 28.335280 low SNR OC no z  5581.7 +/- 4.7   105.7 +/- 6.7   0.42 +/- 0.052   77.25  8.7700 
124044  37.727920 23.073330 low SNR OC no z  4256.5 +/- 3.6   82.8 +/- 5      0.51 +/- 0.033   57.94  8.6100 
123093  37.778750 30.884170 low SNR OC no z  5452.4 +/- 5.2   136.9 +/- 7.3   0.46 +/- 0.06    75.33  8.7900 
749006  37.991250 15.298330 low SNR OC no z  2139.5 +/- 1.8   53.6 +/- 2.6    0.45 +/- 0.022   28.56  7.9400 
123198  38.237500 28.345560 low SNR OC no z  4556.2 +/- 4.8   94.5 +/- 6.8    0.38 +/- 0.031   62.18  8.5400 
123094  38.480840 30.712500 low SNR OC no z  5055.3 +/- 5.8   96.5 +/- 8.2    0.3 +/- 0.032    69.46  8.5300 
123927  38.497090 22.133890 low SNR OC no z  7807.3 +/- 6.5   183.7 +/- 9.2   0.75 +/- 0.067  108.20  9.3200 
749007  38.794170 13.828610 low SNR OC no z  3643.2 +/- 9.1   53.9 +/- 12.8   0.18 +/- 0.024   49.47  8.0200 
123200  38.840000 29.447220 low SNR OC no z  1677.2 +/- 2.3   51.2 +/- 3.3    0.5 +/- 0.021    22.31  7.7700 
123095  38.850420 31.600000 low SNR OC no z  8926.3 +/- 16.1  133.4 +/- 22.7  0.52 +/- 0.047  124.36  9.2800 
122945  39.257500 25.551110 low SNR OC no z  5559.8 +/- 3.4   116.5 +/- 4.8   0.43 +/- 0.029   76.93  8.7800 
749008  39.525830 14.441940 low SNR OC no z  7613.6 +/- 2     148.6 +/- 2.9   0.75 +/- 0.04   105.45  9.2900 
123201  39.906250 29.562500 low SNR OC no z  7554.6 +/- 16.1  171.6 +/- 22.7  0.51 +/- 0.062  104.78  9.1200 
749009  40.372500 14.404720 low SNR OC no z  7619 +/- 9       199 +/- 22.2    0.35 +/- 0.034  105.59  8.9600 
124203  40.394590  9.805555 low SNR OC no z  6084.6 +/- 3.3   92.2 +/- 4.7    0.61 +/- 0.03    84.85  9.0200 
123099  41.388750 31.355560 low SNR OC no z  5180.1 +/- 0.8   42.4 +/- 1.8    0.38 +/- 0.014   71.27  8.6600 
123205  41.520420 29.417780 low SNR OC no z  5403.8 +/- 2.4   163.3 +/- 3.4   0.59 +/- 0.043   74.57  8.8900 
749011  41.630420 15.728610 low SNR OC no z  7612.1 +/- 2.8   100.3 +/- 3.9   0.56 +/- 0.031  105.58  9.1700 
749012  41.683330 14.977780 low SNR OC no z  6437.8 +/- 3.6   142.1 +/- 5     0.73 +/- 0.052   88.80  9.1300 
122947  41.724170 24.301110 low SNR OC no z  7347.5 +/- 1.2   22.7 +/- 2.9    0.14 +/- 0.016  101.87  8.5400 
123206  42.264580 28.261110 low SNR OC no z  5473.9 +/- 4.8   365.3 +/- 6.8   1.64 +/- 0.067   75.62  9.3400 
124050  42.449170 23.485560 low SNR OC no z  7091.8 +/- 3.7   147.1 +/- 5.2   0.5 +/- 0.05     98.25  9.0600 
124204  43.855420  8.658889 low SNR OC no z  7738 +/- 3       138.4 +/- 4.3   1.05 +/- 0.042  107.55  9.4600 
124205  44.147920  8.518055 low SNR OC no z  7877.8 +/- 6.2   127.6 +/- 8.7   0.8 +/- 0.056   109.55  9.3600 
123101  44.726250 30.567500 low SNR OC no z  3259.9 +/- 2.3   63.9 +/- 3.2    0.44 +/- 0.03    43.60  8.3000 
123213  44.813750 28.549440 low SNR OC no z  5637.2 +/- 2.3   58.1 +/- 3.3    0.42 +/- 0.031   78.04  8.7800 
123102  44.951670 30.310560 low SNR OC no z  6261.9 +/- 20.5  194 +/- 28.9    0.82 +/- 0.048   86.65  9.1600 
131363  45.487080 28.021390 low SNR OC no z  5597.9 +/- 6.5   143.2 +/- 9.2   0.93 +/- 0.04    77.46  9.1200 
131364  45.960830 27.986940 low SNR OC no z  6886.3 +/- 3.4   230.2 +/- 4.9   0.9 +/- 0.049    95.61  9.2900 
748926 327.385400 15.875000 low SNR OC no z  7882.2 +/- 6.5   120.1 +/- 9.2   0.65 +/- 0.036  107.71  9.2500 
310850 329.835400 32.048890 low SNR OC no z  6886.1 +/- 1.9   118.3 +/- 2.7   0.6 +/- 0.043    93.81  9.1000 
321315 332.175800 24.940000 low SNR OC no z  6352.6 +/- 5.5   172.3 +/- 7.8   0.59 +/- 0.045   85.90  9.0100 
748937 332.809600 14.402220 low SNR OC no z  8184.2 +/- 2.9   193 +/- 4.1     0.66 +/- 0.051  111.87  9.2900 
322481 333.912900 18.508890 low SNR OC no z  1494.1 +/- 0.6   38.2 +/- 1.5    0.32 +/- 0.011   23.54  7.6200 
748938 333.949600 15.345280 low SNR OC no z  7982.2 +/- 5.8   194.5 +/- 8.3   0.63 +/- 0.047  108.97  9.2500 
322057 334.052900 24.125560 low SNR OC no z  7129.1 +/- 7.6   98.3 +/- 10.8   0.62 +/- 0.044   96.94  9.1400 
321210 335.440400 28.031110 low SNR OC no z  6934.3 +/- 2.2   106.8 +/- 3.2   0.53 +/- 0.035   94.24  9.0500 
321447 335.920400 30.748610 low SNR OC no z  6392 +/- 2.7     109.3 +/- 6.8   0.68 +/- 0.036   86.58  9.0800 
322060 335.935400 22.399720 low SNR OC no z  7040.5 +/- 4.1   154 +/- 5.8     0.68 +/- 0.053   95.59  9.1700 
322064 336.507100 22.905560 low SNR OC no z  1275.3 +/- 0.7   26.5 +/- 1.7    0.28 +/- 0.016   20.24  7.4300 
322065 337.536700 23.881110 low SNR OC no z  5219.1 +/- 3     114.1 +/- 4.3   0.65 +/- 0.054   76.13  8.9500 
748940 339.009600 14.157500 low SNR OC no z  5286.9 +/- 5.3   128.6 +/- 7.5   0.34 +/- 0.036   76.75  8.6700 
322274 339.330800  8.468888 low SNR OC no z  7529.8 +/- 19.8  168.3 +/- 28.1  0.71 +/- 0.046  102.35  9.2400 
322275 340.997100  9.398334 low SNR OC no z  7194.9 +/- 6.4   74.3 +/- 9.1    0.49 +/- 0.042   97.55  9.0400 
321449 341.399200 30.606950 low SNR OC no z  7167 +/- 5.3     100.3 +/- 7.5   0.63 +/- 0.043   97.58  9.1500 
322625 343.751300 32.490000 low SNR OC no z  7009.5 +/- 1.8   57.3 +/- 4.7    0.38 +/- 0.026   95.38  8.9100 
322079 343.773700 22.457220 low SNR OC no z  7871.8 +/- 2.1   136 +/- 3       0.38 +/- 0.042  107.37  9.0100 
321452 343.883700 31.686110 low SNR OC no z  6883.9 +/- 10    144.2 +/- 14.1  0.35 +/- 0.049   93.55  8.8600 
321453 344.336700 31.887780 low SNR OC no z  6649.5 +/- 14.6  105.8 +/- 20.7  0.43 +/- 0.034   90.21  8.9200 
321454 344.740000 31.610000 low SNR OC no z  6287 +/- 4.1     186.1 +/- 5.8   0.6 +/- 0.044    90.59  9.0700 
322484 344.773300 21.310280 low SNR OC no z  2913 +/- 2.4     78 +/- 5.9      0.47 +/- 0.031   42.82  8.3100 
320938 345.140400 30.873060 low SNR OC no z  8991.7 +/- 3.3   278.4 +/- 4.6   0.81 +/- 0.061  123.62  9.4700 
334524 345.652500 22.814440 low SNR OC no z  8458.7 +/- 4.7   270.1 +/- 6.7   0.74 +/- 0.056  115.76  9.3700 
334526 346.493000 23.169720 low SNR OC no z  6025.6 +/- 0.1   126.9 +/- 3.6   0.69 +/- 0.03    86.64  9.0900 
333446 346.510400 31.121110 low SNR OC no z  5915.7 +/- 3.1   46.4 +/- 4.4    0.37 +/- 0.022   85.17  8.8000 
333583 347.225400 28.960280 low SNR OC no z  6790.7 +/- 0.1   180.3 +/- 12.8  0.69 +/- 0.068   92.11  9.1400 
333584 347.605000 29.808330 low SNR OC no z  6898.4 +/- 0.1   105.8 +/- 13.6  0.38 +/- 0.055   93.68  8.9000 
334843 347.793300  8.918056 low SNR OC no z  3036.7 +/- 1.8   41.4 +/- 4.4    0.2 +/- 0.019    44.01  7.9600 
334535 348.131700 23.234720 low SNR OC no z  6040.3 +/- 7.1   191.4 +/- 10.1  0.98 +/- 0.053   86.72  9.2400 
333865 348.296700  7.116389 low SNR OC no z  1083.3 +/- 7.9   62.6 +/- 11.1   0.09 +/- 0.03    16.19  6.7500 
333452 348.660400 31.336670 low SNR OC no z  7011.6 +/- 2.2   300.2 +/- 3.1   1.67 +/- 0.08    95.35  9.5500 
332299 349.042500 26.009720 low SNR OC no z  5270.3 +/- 17    367.2 +/- 24    2.94 +/- 0.087   75.76  9.6000 
333453 349.191700 30.775000 low SNR OC no z  6136.4 +/- 9.2   150.5 +/- 13.1  0.55 +/- 0.042   88.09  9.0000 
334538 349.362900 23.327220 low SNR OC no z  6046.9 +/- 5.2   91.1 +/- 7.4    0.36 +/- 0.031   86.71  8.8100 
748955 349.525000 15.660280 low SNR OC no z  7694.6 +/- 6.5   113.5 +/- 9.2   0.53 +/- 0.032  104.71  9.1400 
333330 349.542100 25.833610 low SNR OC no z  5780.7 +/- 1.6   33.8 +/- 3.7    0.18 +/- 0.018   82.95  8.4700 
333585 349.870900 28.363060 low SNR OC no z  6978.8 +/- 0.1   162.8 +/- 19.4  0.65 +/- 0.044   94.78  9.1400 
334540 349.872900 22.524450 low SNR OC no z  5037.4 +/- 1.1   62.3 +/- 2.7    0.66 +/- 0.025   72.35  8.9100 
334548 350.039200 22.870000 low SNR OC no z  6168.1 +/- 0.1   184 +/- 4.8     0.76 +/- 0.068   88.37  9.1500 
332921 350.420000 27.858330 low SNR OC no z  3658.8 +/- 5.5   80.5 +/- 7.8    0.43 +/- 0.033   52.75  8.4500 
333586 350.815400 29.095840 low SNR OC no z  5897.9 +/- 4.1   128.9 +/- 5.8   0.48 +/- 0.043   84.54  8.9100 
330436 350.999600 27.817500 low SNR OC no z  7295.1 +/- 7.5   152.1 +/- 10.6  0.74 +/- 0.039   99.29  9.2400 
332931 351.697100 25.983060 low SNR OC no z  5037.3 +/- 4.4   145.2 +/- 6.2   0.52 +/- 0.056   72.19  8.8100 
333458 351.788400 31.964450 low SNR OC no z  4972.4 +/- 17.9  280.8 +/- 25.3  0.77 +/- 0.06    71.28  8.9700 
334556 351.875900 22.545560 low SNR OC no z  3538.2 +/- 1.8   107.5 +/- 2.5   0.51 +/- 0.033   50.87  8.4900 
332958 352.065400 26.845560 low SNR OC no z  7734.4 +/- 10.4  203.9 +/- 14.7  0.62 +/- 0.047  105.54  9.2100 
333332 352.363800 25.444720 low SNR OC no z  8095.5 +/- 7.2   135.4 +/- 10.2  0.62 +/- 0.042  110.65  9.2500 
333333 352.665800 24.915560 low SNR OC no z  3837.5 +/- 2.7   79.4 +/- 6.5    0.37 +/- 0.027   55.03  8.4200 
334560 352.759600 24.119720 low SNR OC no z  7115.1 +/- 4.5   160.7 +/- 6.4   0.47 +/- 0.039   96.62  9.0200 
334853 352.953800  8.825833 low SNR OC no z  5606 +/- 1.9     41.3 +/- 2.7    0.58 +/- 0.032   79.89  8.9400 
333336 353.593400 25.541950 low SNR OC no z  3718.6 +/- 3.9   69.2 +/- 5.5    0.43 +/- 0.041   53.24  8.4600 
333588 354.326200 28.373060 low SNR OC no z  7024.4 +/- 1.1   34.4 +/- 2.6    0.3 +/- 0.019    95.46  8.8100 
331240 354.570400 25.814720 low SNR OC no z  8880.8 +/- 6.9   152.9 +/- 9.8   1.07 +/- 0.042  121.90  9.5700 
333465 354.644600 31.001940 low SNR OC no z  8873.2 +/- 7.6   113.9 +/- 10.8  0.35 +/- 0.036  121.97  9.0900 
333337 354.722500 24.231670 low SNR OC no z  719.6 +/- 2      21 +/- 2.8      0.24 +/- 0.013   11.24  6.8500 
333466 354.839200 31.701390 low SNR OC no z  4153 +/- 1.9     41.8 +/- 4.8    0.21 +/- 0.02    59.29  8.2400 
334854 355.051700  9.024166 low SNR OC no z  8918.4 +/- 2.9   147 +/- 4.1     0.73 +/- 0.042  122.18  9.4100 
334580 356.229200 23.664170 low SNR OC no z  5430.1 +/- 0.9   47.7 +/- 2.1    0.55 +/- 0.021   77.35  8.8900 
333232 356.617100 27.740000 low SNR OC no z  8064 +/- 8.5     173.9 +/- 12.1  0.98 +/- 0.067  110.32  9.4500 
333233 356.664200 27.153610 low SNR OC no z  8141 +/- 1.6     96.4 +/- 2.2    0.57 +/- 0.05   111.40  9.2200 
333593 356.822900 28.806940 low SNR OC no z  6831.6 +/- 1.8   208.7 +/- 2.6   0.63 +/- 0.045   92.74  9.1100 
333473 358.546300 32.069160 low SNR OC no z  4982.1 +/- 9.4   121.8 +/- 13.3  0.49 +/- 0.037   70.77  8.7600 
332320 358.714200 27.910830 low SNR OC no z  7022.5 +/- 6.4   268.1 +/- 9     0.86 +/- 0.073   95.47  9.2700 
333238 358.943700 26.880560 low SNR OC no z  7507.4 +/- 4.1   114.5 +/- 5.8   0.48 +/- 0.038  102.37  9.0700 
333597 359.239100 29.614170 low SNR OC no z  7212.2 +/- 9.6   195 +/- 13.6    0.77 +/- 0.056   98.25  9.2400 
334594 359.261300 23.654170 low SNR OC no z  4495.3 +/- 4.3   159.8 +/- 11    0.52 +/- 0.03    63.69  8.7000 
333599 359.297100 29.705830 low SNR OC no z  7075.5 +/- 0.1   228.7 +/- 19.5  0.83 +/- 0.077   96.29  9.2600 
334595 359.299200 22.359170 low SNR OC no z  4352.9 +/- 4.5   53.3 +/- 6.3    0.33 +/- 0.034   61.64  8.4700 
333477 359.985800 29.931940 low SNR OC no z  7052.5 +/- 0.1   158 +/- 9.6     0.53 +/- 0.049   95.98  9.0600 
104289   0.320417 31.101940 optical          12461.7 +/- 3.6  209.3 +/- 5.1   0.42 +/- 0.042  173.30  9.4700 
104295   0.997500 34.638340 optical          5167 +/- 1       25.8 +/- 2.3    0.21 +/- 0.016   73.23  8.4200 
101201   1.407917 22.282220 optical          6524.3 +/- 8.6   161.3 +/- 21.5  0.36 +/- 0.041   88.25  8.8200 
104306   1.762917 34.234720 optical          10390.2 +/- 30.6 213.7 +/- 43.3  0.5 +/- 0.052   143.86  9.3900 
104328   2.880000 28.910000 optical          7996.1 +/- 6.1   184 +/- 8.6     0.55 +/- 0.047  109.49  9.1900 
104378   5.591667 29.564170 optical          6900.3 +/- 6     137.7 +/- 8.5   0.66 +/- 0.057   93.91  9.1400 
101195   8.012917 18.079450 optical          2121.4 +/- 3.1   52.9 +/- 7.8    0.13 +/- 0.016   29.42  7.4200 
104559  10.797920 34.671110 optical          6247 +/- 2.2     42 +/- 5.4      0.19 +/- 0.021   88.23  8.5400 
101732  13.665830 31.992780 optical          5365.1 +/- 1     40 +/- 2.6      0.23 +/- 0.013   75.09  8.4900 
104503  14.481250 30.409720 optical          4220 +/- 5.5     170.1 +/- 7.7   0.44 +/- 0.055   58.40  8.5500 
111954  16.691250 33.231670 optical          4781.5 +/- 3.3   221.9 +/- 4.6   0.63 +/- 0.043   66.37  8.8200 
114144  16.786670 33.310830 optical          4626.7 +/- 4.1   70.8 +/- 12     0.13 +/- 0.017   64.11  8.1000 
111957  17.245420 32.240000 optical          4316.3 +/- 7.3   88.2 +/- 10.4   0.25 +/- 0.024   59.58  8.3200 
115400  19.365830 34.061110 optical          4880.1 +/- 9.3   114.4 +/- 13.1  0.41 +/- 0.039   67.64  8.6500 
111960  20.007080 33.655560 optical          3853.5 +/- 0.1   228.7 +/- 7.9   0.4 +/- 0.03     52.76  8.4200 
115485  24.872500 34.596390 optical          5434.4 +/- 6     117.5 +/- 8.5   0.19 +/- 0.037   75.49  8.4100 
114674  26.382080 16.361670 optical          692.7 +/- 0.5    35 +/- 1.1      0.61 +/- 0.017    9.58  7.1200 
124686  32.847500 33.038610 optical          11843.7 +/- 20.6 237.7 +/- 29.1  0.63 +/- 0.041  165.72  9.6100 
123350  36.794170 26.638890 optical          898.4 +/- 0.9    34.5 +/- 2.2    0.35 +/- 0.019   12.25  7.0900 
124773  44.800000 34.991390 optical          4858.4 +/- 2.8   123.2 +/- 4     0.26 +/- 0.045   66.48  8.4300 
 11993 335.164600 35.222220 optical          5562.1 +/- 0.1   399.3 +/- 132.9 0.69 +/- 0.077   81.17  9.0300 
322642 338.485800 25.160830 optical          4064.5 +/- 3.5   159.2 +/- 8.6   0.91 +/- 0.043   59.86  8.8900 
320851 343.187500 33.397500 optical          6615.4 +/- 21.3  539.3 +/- 30.1  1.49 +/- 0.131   89.79  9.4500 
322613 343.293700 31.585840 optical          6456.3 +/- 15.2  168 +/- 21.5    0.37 +/- 0.048   87.45  8.8200 
335280 345.508800 27.219720 optical          7365.9 +/- 1.1   32.4 +/- 2.7    0.26 +/- 0.018  100.27  8.7900 
335282 346.743800 29.631670 optical          9347.1 +/- 5.9   194.2 +/- 15.6  0.35 +/- 0.024  128.66  9.1400 
335283 346.871700 29.575560 optical          9404.8 +/- 5.9   294.6 +/- 8.4   0.67 +/- 0.065  129.47  9.4200 
335284 346.959600 26.983610 optical          7223.8 +/- 3.6   130.9 +/- 5     0.54 +/- 0.055   98.23  9.0900 
335275 353.575000 25.335560 optical          11901 +/- 21     204.1 +/- 29.7  0.31 +/- 0.054  165.03  9.3000 
335279 353.848300 25.166670 optical          9195.5 +/- 9.9   173.5 +/- 14    0.6 +/- 0.044   126.37  9.3500 
334873 354.063400 17.445830 optical          2605.4 +/- 2.4   34.6 +/- 3.4    0.58 +/- 0.026   37.39  8.2800 
330625 354.494600 27.380000 optical          8708.4 +/- 0     130.6 +/- 6.5   0.86 +/- 0.041  119.49  9.4600 
330992 358.326700 27.705560 optical          7948 +/- 11.5    293.5 +/- 16.3  0.46 +/- 0.043  111.09  9.1300 
330996 358.451200 27.417780 optical          7944.6 +/- 46.7  387.4 +/- 66.1  0.77 +/- 0.064  111.09  9.3500 
332347 358.736300 27.833060 optical          7063.2 +/- 8.3   149.2 +/- 21.1  0.24 +/- 0.028   96.05  8.7200 
104471  12.460420 35.731390 calibrator/test  12398 +/- 2.1    51.4 +/- 5      0.27 +/- 0.023  172.87  9.2800 
115352  15.404170 35.709450 calibrator/test  7748.3 +/- 2.6   149.7 +/- 3.7   1.09 +/- 0.063  106.53  9.4700 
122900  42.613750 24.309440 calibrator/test  1392.1 +/- 0.1   28.3 +/- 0.6    0.86 +/- 0.017   18.56  7.8400 
131366  45.215000 14.942500 calibrator/test  3762 +/- 0.7     97.1 +/- 0.9    2.35 +/- 0.027   51.19  9.1600 
  2488  45.430000 28.736670 calibrator/test  3135.8 +/- 0.1   28.6 +/- 0.2    3.69 +/- 0.017   41.92  9.1800 
130770  45.774160 33.694170 calibrator/test  214.6 +/- 0.1    36.9 +/- 0.2    3.08 +/- 0.013    4.43  7.1500 
748643 325.218800 14.170280 calibrator/test  3715.9 +/- 3.6   99.9 +/- 5.2    0.7 +/- 0.045    56.19  8.7200 
 11813 326.879200 22.163890 calibrator/test  1836.9 +/- 0.6   93 +/- 0.8      3.57 +/- 0.044   29.27  8.8600 
310858 327.667900 28.590830 calibrator/test  3472.7 +/- 1.4   35.9 +/- 2      0.37 +/- 0.014   52.71  8.3800 
 11830 327.779600 25.863890 calibrator/test  5676 +/- 0.2     198.2 +/- 0.2   11.24 +/- 0.042  83.35 10.2700 
310467 329.774200 14.238890 calibrator/test  1717.1 +/- 1.6   42 +/- 2.3      0.87 +/- 0.03    27.05  8.1800 
321408 332.445800 30.393060 calibrator/test  4793.5 +/- 0.9   67.1 +/- 2.2    1.04 +/- 0.03    70.70  9.0900 
321307 333.519600 25.681110 calibrator/test  1142.4 +/- 0.1   82.8 +/- 1.3    1.08 +/- 0.028   18.60  7.9500 
321503 335.987100 28.991110 calibrator/test  6847.3 +/- 4.7   141.8 +/- 6.6   0.69 +/- 0.049   93.02  9.1500 
322280 344.871200 13.704170 calibrator/test  2677.6 +/- 0.5   78.6 +/- 0.7    2.41 +/- 0.041   39.33  8.9400 
335281 346.000400 34.613610 calibrator/test  5911.2 +/- 1.9   137.1 +/- 2.7   1.33 +/- 0.06    85.18  9.3600 
332147 349.245400  7.871667 calibrator/test  3179.6 +/- 0.7   89.7 +/- 0.9    1.77 +/- 0.044   45.86  8.9400 
333565 356.415400 28.534170 calibrator/test  9264 +/- 7       114.6 +/- 9.9   1.41 +/- 0.065  127.49  9.7300 
103714   3.530417 26.610830 test/other       4441.4 +/- 3.3   117.4 +/- 4.6   0.36 +/- 0.034   62.51  8.5200 
114831  19.551250 27.146940 test/other       3476.6 +/- 3.7   66.8 +/- 5.2    0.39 +/- 0.024   47.45  8.3200 
114833  26.611670 28.935830 test/other       3951.2 +/- 1.8   152.3 +/- 2.5   0.48 +/- 0.041   53.79  8.5200 
124212  33.767500 32.087500 test/other       7699.5 +/- 3.5   81.5 +/- 4.9    0.48 +/- 0.029  106.55  9.1100 
131439  45.161250 25.783610 test/other       302.8 +/- 0.6    18.9 +/- 1.5    0.14 +/- 0.01     4.60  5.8400 
130711  46.695410  0.469722 test/other       704.6 +/- 0.4    33.8 +/- 1      0.72 +/- 0.019    9.38  7.1700 
132136  48.376250 19.172780 test/other       9843.1 +/- 3.3   184.9 +/- 4.7   1.69 +/- 0.068  137.96  9.8800 
 11730 320.317900 29.465000 test/other       4742.9 +/- 0.4   290.2 +/- 0.6   10.65 +/- 0.045  71.11 10.1000 
310692 323.765000 10.960000 test/other       3502.4 +/- 2.8   138.9 +/- 3.9   0.76 +/- 0.052   53.21  8.7100 
311162 326.893300 22.152500 test/other       1838.2 +/- 1     93.5 +/- 1.4    2.54 +/- 0.043   29.29  8.7100 
311160 326.914600 22.265280 test/other       1774.3 +/- 0.6   98.9 +/- 0.9    4.87 +/- 0.045   28.36  8.9700 
311163 326.986700 22.249450 test/other       1750.7 +/- 2.2   63.8 +/- 3.1    1.18 +/- 0.037   28.00  8.3400 
310220 328.762100 30.585840 test/other       8463.3 +/- 0.1   163.5 +/- 16.8  0.57 +/- 0.044  116.32  9.2600 
322219 332.284600 21.498610 test/other       3802.1 +/- 1.9   220.6 +/- 2.6   3.16 +/- 0.074   56.84  9.3800 
322667 343.374200 25.786110 test/other       7542.7 +/- 4.2   137.1 +/- 5.9   1.1 +/- 0.054   102.77  9.4400 
322620 343.406300 25.801940 test/other       7559.1 +/- 1     100.6 +/- 2.4   1.62 +/- 0.033  103.01  9.6100 
320429 343.676700 32.320000 test/other       6639.6 +/- 0.1   149.9 +/- 4.8   1.83 +/- 0.065   90.09  9.5400 
321187 344.886200 13.677500 test/other       2488.6 +/- 6     108.7 +/- 8.5   0.19 +/- 0.034   36.64  7.7800 
333345 352.680000 24.907500 test/other       3840.7 +/- 5.7   127.7 +/- 8.1   0.49 +/- 0.036   55.07  8.5400 
331020 359.067500 29.408610 test/other       6952.2 +/- 9.7   359.9 +/- 13.8  2.38 +/- 0.079   94.52  9.7000 

